GALEX Measurements of the Big Blue Bump in Soft X-ray Selected AGN

We study the UV properties of Type I AGN from the ROSAT All-Sky Survey that have been selected to show unusually soft X-ray continua. We examine a sample of 54 Seyfert 1 galaxies with detections in both Near-UV and Far-UV bands of the Galaxy Evolution Explorer (GALEX) satellite. Our sample is systematically fainter in the UV than galaxies studied in similar work by previous authors. We look for correlations between their UV and X-ray properties as well as correlations of these properties with either black hole mass or Eddington ratio. The shape of the Big Blue Bump(BBB) in the GALEX regime does not appear to correlate with its strength relative to the power law continuum, which conflicts with results reported by previous authors. The strength of the BBB is correlated with the shape of the X-ray continuum, in agreement with previous work, but the slope of the correlation is different than previously reported. The properties of the accretion disks of Type I AGN in the GALEX regime are relatively independent of black hole mass and Eddington ratio. We compare our measurements to the predictions of alternative theories for the origin of the soft excess, but we are unable to distinguish between Comptonization of BBB photons by a hot plasma and absorption in relativistic winds as the most likely origins for the soft X-ray excess.

==> response.txt <==
The authors did not provide alpha_x values in their Table 1, but on page 4 they
say "we list X-ray spectral indices in energy units". I do find the indices only
for 5 sources and they are listed in Table 2. The spectral indices are essential
to the analysis presented in the paper and are used in several figures 
supporting and illustrating the arguments given by the authors. Therefore need 
to be included in the manuscript. The indices are taken from the literature and 
should be given in Table 1 together with the appropriate reference for each 
source. The authors should keep in mind that they provide all the information 
needed to reproduce their results.
  Done.

The formatting of Table 1 should be improved, e.g. the fluxes could be given in 
units of 1.e-12 and factor 10^{-12} omitted from the table entry.
  We have modified the columns containing N_{H}, F_{nu}(1528), F_{nu}(2271) and
  F_{nu}(2 keV) to conform to the suggested convention.

Several histogram figures would benefit from the change of the format. Currently
the histograms are drawn as lines (see Fig. 3-6) and it is hard to distinguish 
between different samples. In particular Fig.3 is really hard to read. The 
authors should use the "shade" option to differentiate between the samples in 
these figures.
  Figures 3 & 5 and the bottom panel of Figure 6 have been changed to include
  shading.  Figure 4 and the top panel of Figure 6 are sufficiently clear that
  we do not believe shading is required.

Fig.1 is missing the size of an error bar.
  This was an error in the caption, and has been corrected.

Fig. 14 - Figure caption should better describe which axis is relevant to the 
model predicted ratio and which axis is the measured ratio. The axis labels 
could also be more specific.
  The caption now indicates which axis is associated with the model and which
  with the measured values.  We also changed the axis labels slightly, which
  we believe makes the axes clearer.

In addition to responses to the referee's specific comments, we also re-worded
the captions of Figures 2&3 slightly for clarity and expanded the caption
in Figure 6.

